Modelling Double Neutron Stars: Radio and Gravitational Waves

We have implemented prescriptions for modelling pulsars in the rapid binary population synthesis code COMPAS. We perform a detailed analysis of the double neutron star (DNS) population, accounting for radio survey selection effects. The surface magnetic field decay timescale (${\sim}1000$\,Myr) and mass scale (${\sim}0.02$\,M$_\odot$) are the dominant uncertainties in our model. Mass accretion during common envelope evolution plays a non-trivial role in recycling pulsars. We find a best-fit model that is in broad agreement with the observed Galactic DNS population. Though the pulsar parameters (period and period derivative) are strongly biased by radio selection effects, the observed orbital parameters (orbital period and eccentricity) closely represent the intrinsic distributions. The number of radio observable DNSs in the Milky Way at present is about 2500 in our model, corresponding to approximately 10\% of the predicted total number of DNSs in the galaxy. Using our model calibrated to the Galactic DNS population, we make predictions for DNS mergers observed in gravitational waves. The DNS chirp mass distribution varies from 1.1M$_\odot$ to 2.1M$_\odot$ and the median is found to be 1.14\,M$_\mathrm{\odot}$. The expected effective spin $\chi_\mathrm{eff}$ for isolated DNSs is $\lesssim$0.03 from our model. We predict that 34\% of the current Galactic isolated DNSs will merge within a Hubble time, and have a median total mass of 2.7\,M$_\mathrm{\odot}$. Finally, we discuss implications for fast radio bursts and post-merger remnant gravitational-waves.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.

==> referee_report.txt <==
In this detailed and clear paper, the authors present a synthesis of the properties of galactic double neutron star pulsars. I admired the clarity with which the model was presented and the clear statements of the degree of backing in the literature for various approximations adopted. 

One area that I felt might be possible to improve was in the statistical treatment. In particular, it is clear by “eye” that model FDM-20 represents some sort of overall best fit (as stated, for example, at the beginning of section 4) but is there a way to combine the constraints that are currently treated separately as independent distributions? 

In particular, I wondered whether it is problematic to separate distributions that may be intertwined: for example, P and Pdot and B are all related. At the very least it is clear that performing a sum of squares (or similar joint statistic for independent data) across these distributions would not be correct. 

It also seems to me that the inter-relations of parameters contain information — for example, the mass, period, period derivative, and magnetic field of a pulsar together should match the data, not individually. I am not aware of the extent to which this is or is not the case with the current treatment of the statistics. 

Finally, since mass accretion seems to play an important role in the observability, should not the masses of the pulsars be one of the observables considered? 

I raise these points as questions — the authors will have a clearer sense of what is possible and the limitations of the data. But I felt that more could be done here. 

All of this said, I do find it valuable to look at the separate p-values as tabulated to get a sense of how well a model reproduces a particular aspect of the data, rather than the full, joint distribution. The associated discussion in Section 3 is pedagogical and instructive with respect to which parameters have an influence on the outcomes and how. 


———
More detailed points:


- Should \tau in equation 6 be \tau_decay? Please check

- Are equations 8 and 9 correct? If I am reading correctly there appears to be a missing factor of R_A given the difference between velocity and angular velocity. 

- How is (11) treated if mass transfer is not negligible? Ie doesn’t changing the mass change the moment of inertia? Doesn’t this need to be integrated? 

- What precisely does the sentence at the top of page 6 (re angular momentum and mass loss) mean? Orbital angular momentum of the binary? Spin angular momentum of the pulsar? 

- Line 38, p 11: this becomes obvious later, but it’s worth stating that the 1D KS test is *separately* on each of the observables in Table 3. 

- Line 35 p13: SelEff population biases toward faster spinning pulsars… This is because… (Eq 30). The statement here doesn’t appear consistent with Eq 30 at first reading to me — doesn’t 30 as written imply larger f_beam for longer P? 

- line 53, p 13: p-value of 0.05 is inconsistent with Table 3? [0.11]

- Sec 3.6 variation in p-value of P_orb with FDM — this does not seem to follow a trend. Is this expected? Are we instead seeing sampling error? 

- Sec 3.7: I would urge a little bit more care in the conversion factor of this calculation. Because claims at the factor 2 level are being made it seems like it merits more than the OoM treatment, if possible. I think that one aspect could be more robustly treated: the fraction of stars in the mass range that are binaries in the separation interval — using, for example, separation distributions that are log unifrom or from Sana (2012) or Moe & DiStefeno (2018). I might approach this by normalizing the *interacting* binary fraction, because of the consideration mentioned in footnote 5.  

==> referee_response.txt <==
Dear Editor,

We thank the referee for their detailed and insightful comments. We have addressed them in the revised manuscript. Changes are in green. We give a detailed line by line response below.

Kind regards,
Debatri Chattopadhyay, Simon Stevenson, Jarrod Hurley, Luca Rossi and Chris Flynn

---------------------------------------------

REFEREE:
In this detailed and clear paper, the authors present a synthesis of the properties of galactic double neutron star pulsars. I admired the clarity with which the model was presented and the clear statements of the degree of backing in the literature for various approximations adopted. 

One area that I felt might be possible to improve was in the statistical treatment. In particular, it is clear by “eye” that model FDM-20 represents some sort of overall best fit (as stated, for example, at the beginning of section 4) but is there a way to combine the constraints that are currently treated separately as independent distributions? 

In particular, I wondered whether it is problematic to separate distributions that may be intertwined: for example, P and Pdot and B are all related. At the very least it is clear that performing a sum of squares (or similar joint statistic for independent data) across these distributions would not be correct. 

It also seems to me that the inter-relations of parameters contain information — for example, the mass, period, period derivative, and magnetic field of a pulsar together should match the data, not individually. I am not aware of the extent to which this is or is not the case with the current treatment of the statistics. 

Finally, since mass accretion seems to play an important role in the observability, should not the masses of the pulsars be one of the observables considered? 

I raise these points as questions — the authors will have a clearer sense of what is possible and the limitations of the data. But I felt that more could be done here. 

All of this said, I do find it valuable to look at the separate p-values as tabulated to get a sense of how well a model reproduces a particular aspect of the data, rather than the full, joint distribution. The associated discussion in Section 3 is pedagogical and instructive with respect to which parameters have an influence on the outcomes and how. 

RESPONSE:
We agree with the referee that models should of course be able to explain all of the observed distributions at once. However comparing models in the up to 8-dimensional space (m1, m2, P1, P2, Pdot1, Pdot2, Porb, e) is a difficult problem.

Our 'best-fit' model is able to explain all distributions simultaneously (except for eccentricity, as discussed in the text), as shown in Table 3.

We have presented results in the P-Pdot plane, demonstrating one of the most important observed 2D correlations in pulsar parameters is well reproduced in our models.

Previous studies (e.g. Vigna-Gomez et al. 2018 arXiv:1805.07974, Andrews et al. 2015 https://arxiv.org/abs/1410.6797) have developed methods using Kernel Density Estimates (KDE) to analyse 2-dimenisonal distributions of pulsar parameters, e.g. Porb-e distribution. These methods are useful for comparing between a set of models, but give no indication of how well a model fits the data overall. In addition, results obtained using KDEs can be sensitive to the choice of bandwidth (amount of smoothing of the distribution). We opted to use the simpler KS test based on CDFs in this work.

The KS test is a commonly used method in the pulsar literature for comparing models to the data (see e.g. Faucher-Giguere and Kaspi 2006 arXiv:astro-ph/0512585 and Szary et al. 2014 arXiv:1402.0228). 

Regarding the pulsar masses; we have previously studied the distribution of DNSs in the m1-m2 plane using COMPAS in Vigna-Gomez et al. 2018. Whilst it is true that accretion is important for determining the spin of pulsars, the amount of accreted mass is < 0.1 Msol, meaning it has a very small impact on the observable masses of pulsars. In addition, we present combinations of double neutron star masses observable with gravitational-wave observatories and compare those to the emerging population.

We believe that a comparison of our models to multiple parameters simultaneously as the referee suggests is an interesting avenue for future study, but is beyond the scope of the current manuscript.

We have added a discussion of these points to the paper.


REFEREE:
More detailed points:

- Should \tau in equation 6 be \tau_decay? Please check

RESPONSE:
Yes, it is \tau_d. Corrected.

- Are equations 8 and 9 correct? If I am reading correctly there appears to be a missing factor of R_A given the difference between velocity and angular velocity. 

RESPONSE:
Yes, Equation(8) has a R_A**2. We defined V_diff to be angular velocity difference instead of velocity difference because the code computes and transfers variables internally through angular velocity. Corrected.
 
- How is (11) treated if mass transfer is not negligible? Ie doesn’t changing the mass change the moment of inertia? Doesn’t this need to be integrated? 

RESPONSE:
Equation 11 is applied for each timestep, and the moment of inertia is also recomputed at each timestep. We have clarified the notation in the text.

- What precisely does the sentence at the top of page 6 (re angular momentum and mass loss) mean? Orbital angular momentum of the binary? Spin angular momentum of the pulsar? 

RESPONSE:
It is the orbital angular momentum of the accretor (for example Section 7.2.2 in https://www.astro.ru.nl/~onnop/education/binaries_utrecht_notes/Binaries_ch6-8.pdf).

By default we use the "isotropic re-emission" model.

- Line 38, p 11: this becomes obvious later, but it’s worth stating that the 1D KS test is *separately* on each of the observables in Table 3. 

RESPONSE:
Changed the language to “The p-values *obtained using one-dimensional KS test for each parameter separately,* are given in Table3 for each model”.
 

- Line 35 p13: SelEff population biases toward faster spinning pulsars… This is because… (Eq 30). The statement here doesn’t appear consistent with Eq 30 at first reading to me — doesn’t 30 as written imply larger f_beam for longer P? 

RESPONSE:
We have checked and Eq 30 is correct as written. Equation(30) is plotted in Tauris & Manchester 1998 , Figure-10 (left) (http://articles.adsabs.harvard.edu/pdf/1998MNRAS.298..625T ). P is in the order of 10**-2 to 10**1 s, generally towards the low end of this range for pulsars in DNS systems. This relation gives a larger value of f_beaming (more easily observable) for shorter P.

- line 53, p 13: p-value of 0.05 is inconsistent with Table 3? [0.11]

RESPONSE:
It should be 0.11. Corrected.


- Sec 3.6 variation in p-value of P_orb with FDM — this does not seem to follow a trend. Is this expected? Are we instead seeing sampling error? 

RESPONSE: 
We thank the referee for noticing this. We have carefully checked this point and confirmed (by running another realisation of these models) that the p-values do fluctuate due to the small number of DNSs (500-1000) produced in the population synthesis method. Models FDM-15, FDM-20 and FDM-25 (Initial) all give qualitatively similar Porb distributions. We have added a paragraph and a new Figure to the paper clarifying this point.

- Sec 3.7: I would urge a little bit more care in the conversion factor of this calculation. Because claims at the factor 2 level are being made it seems like it merits more than the OoM treatment, if possible. I think that one aspect could be more robustly treated: the fraction of stars in the mass range that are binaries in the separation interval — using, for example, separation distributions that are log unifrom or from Sana (2012) or Moe & DiStefeno (2018). I might approach this by normalizing the *interacting* binary fraction, because of the consideration mentioned in footnote 5. 

RESPONSE:
The effect of uncertainties in initial mass function, period distribution on statistics and merger rates of double neutron stars and black holes were studied in de Mink and Belczynski 2015 (arXiv:1506.03573) and Klencki et al. 2018 (arXiv:1808.07889). Both the studies concluded that a factor of two uncertainty is significantly low compared to other evolutionary parameters. Since the mass of the Milky Way also has a factor of two uncertainty, any further stringent calculation will not give more accurate numbers. Since we do not use any of these numbers in any of our analysis to find the best-fit model or study the evolution, we think it will not affect our conclusions. 
